A survey for variable young stars with small telescopes: VI -- Analysis of the outbursting Be stars NSW284, Gaia19eyy, and VES263

This paper is one in a series reporting results from small telescope observations of variable young stars. Here, we study the repeating outbursts of three likely Be stars based on long-term optical, near-infrared, and mid-infrared photometry for all three objects, along with follow-up spectra for two of the three. The sources are characterised as rare, truly regularly outbursting Be stars. We interpret the photometric data within a framework for modelling light curve morphology, and find that the models correctly predict the burst shapes, including their larger amplitudes and later peaks towards longer wavelengths. We are thus able to infer the start and end times of mass loading into the circumstellar disks of these stars. The disk sizes are typically 3-6 times the areas of the central star. The disk temperatures are ~40%, and the disk luminosities are ~10% of those of the central Be star, respectively. The available spectroscopy is consistent with inside-out evolution of the disk. Higher excitation lines have larger velocity widths in their double-horned shaped emission profiles. Our observations and analysis support the decretion disk model for outbursting Be stars.

==> reply-referee.txt <==
We thank the referee for the very useful comments on our paper. We have carefully considered them and revised our paper accordingly. All changes in the paper are highlighted in bold face. Please find below our detailed response to the individual referee comments.

#############################################
Comments to the Author
The manuscript reports on three Be stars that have been identified as showing regular, though not strictly periodic, outbursts. Even though semi-regularity is common for outbursts for Be stars, the objects here go beyond that and only very few such more regularly bursting Be stars are known. The objects are studied with own and archival photometry, as well as some spectroscopic data, and a simple model is used to derive the temporal evolution of the circumstellar material.

All in all this is solid and deserves publication. That said, there are a few things I feel need additional work: Most comments aim at a broadening of the discussion and including a broader view on the existing literature, specifically modelling, and to put the results in a better context wrt. other observational works. In particular wrt. observations, some of those works are mentioned in the introduction, but they should be picked up again in the discussion, with the findings of the manuscript being weighted against. Beyond that, there are some minor clarifications only.

==============================================
Introduction, Be stars as post-MS stars, l.25: Considering that in the B star range the MS is considered to include LC V-III, it is more of a main-sequence phenomenon, possibly extending into the early post-MS phases. In terms of rotation (l. 48 further down)In the evolution of such massive stars as B stars, the moderate radius inflation is part of the MS (MS is here typically defined as the phases when the core is burning hydrogen, rather then phenomenologically as LC V only).

---> Reply: We changed the wording of this to: "later main sequence to early post-main sequence". We can not truly say whether the objects are hydrogen burning or not, so do not wish to elaborate further.

Sect. 2.2: NSW 264 - > 284

---> Reply: We corrected this typo.

Sect. 3.3 "we define...": By how much? And how does it compare to the RMS of the baseline? Some of them seem very minor/barely detectable, so it would be good to have a quantifiable/repeatable measure.  Note that doing so by eye is acceptable, but this should then also be stated clearly.

---> Reply: We agree, this was not clear enough. We have reworded the sentences to clarify.

Sect. 3.3.1 "marginally higher": pls quantify.

---> Reply: We have added the specifics into the sentence.

Sect. 3, in general: A figure, maybe 1/4 to 1/2 of a page, showing the TESS light curves of the three objects, would be helpful. As there are five observing sectors for the three stars, maybe show all five or select one for Gaia19eyy and VES283.

---> Reply:  We would prefer to leave any detailed analysis of TESS data to others who are expert in this, such as those referenced in the introduction who are working in this area. The data are genuinely uninteresting (as described in the notes on the individual sources in Sect.3.3.1-3), and we already have a large ratio of figures to text in this paper. 

Fig. 2: While the line spectrum is clear enough to cross-identify the lines, could you comment on the mismatch of the continuum slope? I would suspect this not to be real, as the difference is really rather strong, but it is striking if it would remain unexplained.

---> Reply: We have added to the caption the explanation that the difference is due to reddening of the object relative to the model standard. Apologies for this oversight in the original manuscript.

Sect. 4.1.3, temperature determination from HeI-absorption EW: This is problematic, as that work does not take into account the potential presence of filling in due to emission from a disk. Even if that is not obvious from the spectrum, it is still very probably present, judging from the strength of the HeI5876 emission. The He lines equivalent widths are, therefore, not representative for the temperature anymore. Just judging by eye, the strength of HeI emission vs. Hbeta suggest a temperature well in excess of 20 or even 25kK, similar to about B0.5 or so, as spectral type. The absence of any other absorption line than from HHe does not contradict this, as with the given resolution and SN the very broadened lines of any metal would just blend into the stellar continuum. I suggest to go with the GAIA temperature, if nothing else can be done.

---> Reply:  It is true that, due to the tendency for hydrogen and helium emission contributions to the spectrum, that traditional techniques of line equivalent widths or line ratios may be misleading for these objects. However, it is not clear that the techniques used by Gaia in establishing their catalogs are robust for (bursting) Be stars either. For example, NSW 284 and Gaia 19eyy have the same colour (see also the very similar optical colours in Table1) and apparently similar extinction and absolute magnitude according to Gaia, but very different temperatures. The spectral-type-to-temperature relation in this spectral range is quite steep, so our inference of B3 corresponding to the 17,500 K that we adopt is not too far from the B1.75 that would be closer to the 22,500 K quoted by Gaia. We simply do not have the spectral diagnostics to distinguish at this level when there is emission contamination. However, for practical purposes the exact temperatures we adopt are not all that important since our models are cast in terms of T/T*. Thus, all of our figures can be scaled to whatever temperature the reader would choose to adopt for each of our sources. We have added some of this discussion to Sect.4.1.3 to clarify this.

Fig. 6, description of colors in caption: add: "from bottom to top" (certain types of color-blindness are common enough to be a concern about readability). Please consider ways to remedy this for other figures as well (Fig 2., most importantly).

---> Reply: We added the additional text to Fig.6 to clarify this, and similar notes in Figs. 1, 6, and 8.

Sect. 5.2, description of the model: That is an interesting approach, but it's limitations should be kept in mind: Beyond what is discussed, this is that the blackbody assumption is valid only for optically thick parts (that is mentioned later, but should be introduced already here). Optically thin parts still contribute to the light, but with a different shape of the SED, depending on the geometrical details, such as scale height and density with radius.  In this context, the authors may find it useful to have a look at 2015MNRAS.454.2107V and 2017MNRAS.464.3071V. In particular the first may offer an interesting alternative way to model the observations, or at least provide a comparison of the methods, and that should be either discussed here, or at the end of the work, but then introduced here.

---> Reply: We thank the referee for this comment. We have added added a brief discussion of this aspect and the references suggested.

Sect. 5.2, test of temperature dependence and Fig. B.3.: Considering the previous comment on the temperature of this object likely to be underestimated due to filling in of the HeI absorption, I feel this should be redone and rewritten, or at least extended to the B0/B1 temperature range.

---> Reply: Please see our reply to the temperature used for NSW284 above. The text already explains how the quantitative values for the disk properties scale with the chosen stellar temperature and the qualitative results are not sensitive to the temperature. We added a note in the text to clarify this point again and to point the reader back to the discussion about the choice of temperature.

Sect. 5.2, WISE data points much brighter: This would be another point that should be discussed with 2015MNRAS.454.2107V in mind (note also 2016MNRAS.455.2607V ), and maybe as well 2012ApJ...756..156H.

---> Reply: We have reworded the end of the discussion to reflect this suggestion. This is in addition to the changes made earlier in Sect.5.2., which in essence address a very similar point.

Sect. 6.1, Discussion of VES 263 as the only one showing a significant trend: In particular for that star it is noteworthy that not only the time span decreases, but as well the amplitude increases, so the next statement ("no discernible pattern") is only partially true. This leads from a (photometrically) disk-less inter-burst phase to a long-term brightness increase, indicating a slowly growing disk in size and density. A similar pattern can be seen in GAIAeyy19 in Fig. 2, although less clear. However, it is worth noting that the baseline after B4 shows a notable upward trend, most obvious in the B-band.

---> Reply:  We have included the referee's astute observations about our results on VES263 within the Sect.6.1 discussion now. We note that the effect of increasing B fluxes for Gaia19eyy are not significant. They are 'apparent' in part due to the fact that the burst B6 has not finished in the data shown in the paper. We have checked in the data taken since, and the B magnitudes have returned to the baseline levels from 2020. We hence have not added any notes on this in the paper.

Figure 7: Temperature for NSW284 may need revision.

---> Reply: Please refer to our reply about the NSW284 temperature. Furthermore, the figures are already presented in a relative way such that the actual value of the temperature is not a factor in the interpretation, and any scaling is discussed in Sect.5.2. We have hence not made any changes to the figure.

Sect. 6.2, disk evolution as "the main emitting area of the disk gets pushed away from the star." A discussion of Fig 12b of 2017MNRAS.464.3071V and of Fig 7 of 2012ApJ...756..156H would be useful in this context. The latter work is only briefly mentioned in the next subsection, but I think it should warrant to be included into a more general discussion, as many of the observed effects reported here were first modeled there.

---> Reply: We have had a careful look at the suggested references. We do not think Fig.12 in 2017MNRAS.464.3071V is relevant for our discussion at this point, as it does not allow us to evaluate the radial density distribution in the disk. This is different for Fig.7 in 2012ApJ...756..156H. Unfortunately, the results (esp. the top panels, which are similar to the case of our objects) shown in the figure, only concern the mass loading part of the burst. No simulation results of the density structure evolution after the mass loading are shown. We have amended our discussion to note these.

Sect. 6.4, nature of star: While I largely accept the arguments here, there's one property showing in Munari+19 that does not fit the picture of the classical Be star, namely the presence of dust in the thermal IR SED. In an outflowing disk, there are never conditions sufficient satisfied for dust formation. I think the arguments here are strong, but the dust remains a fact to be explained that is outside the cBe framework, and hence must be mentioned here with some emphasis.

---> Reply: We are not sure if the statement by the referee that "there are never conditions sufficient satisfied for dust formation" is correct. Dust can form hot environment in dense shocks, e.g. in novae or WR binaries. We have added this to the discussion in this section.

Sect. 6.4, "model also provides a qualitative explanation for such a phase off-set." Considering that the model used is not that physical, I think this stretches it too far. That said, I believe one could derive a similar argument from the works of Haubois+, 12 and Vieira+, 17, see above.

---> Reply: We have removed this paragraph from the discussion.

Sect 6.4, dust in faint state: Since no mid-IR observations were taken in other states, this statement might be misleading: The IR excess is most likely always there.

---> Reply: We have clarified the wording, indicating that this refers to the quiescent state of the source and note that this emission is most likely always present, though insignificant during the bursts.

Sect. 6.5, first sentence: That is indeed a main point here: Very few really regularly outbursting be stars are known. In fact, even the short list in  2017ASPC..508...93B is not very firm. Another reference for such objects might be Sect. 5.3.4 of 2022AJ....163..226L. Opposed to those, many Be stars show some semi-regularity (SRO, see Sect. 4 of  2017AJ....153..252L ), and there should be a more in depth discussion about it: To me, the regularity of the three objects seems to be well beyond the one of SROs, even if not entirely periodic. In any case, It would be worth emphasizing the rarity of truly regularly outbursting Be stars with such references.

---> Reply:  We thank the referee for pointing out this interesting aspect of our work. We have modified the discussion to include reference to these papers and to highlight the rarity of the quasi-periodicity found in the sources we studied. We also added a sentence to conclusion and abstract to highlight this.


==> reply_referee2.txt <==
We thank the referee/editor for the additional comments on our paper. We have carefully considered them and revised our paper accordingly. All changes in the paper are highlighted in bold face. Please find below our detailed response to the individual referee/editor comments.

#####################################

Assistant Editor's Comments:
Editor:
Comments to the Author:
Please remove the reference from your abstract.
Please ensure that all numbers and text in figures are at least as large as the caption text; any smaller and they become too difficult to read.

--> Reply: We have removed the reference in the abstract. We have checked all figures and adapted the size of the labels as needed, in particular Fig. 2.

Scientific Editor's Comments:
Editor
Comments to the Author:
I have to agree with the referee on the comment on figure 2 and the likelihood that extinction explains the different J-region continuum slope contrast - the H band should certainly show more of an effect for your explanation to stand up. More circumspection is recommended.

---> Reply: Please see our reply to the related comment from the referee below.

In checking through, I noticed the following sentence in your introduction:
"In this paper, we have identified three newly appreciated early spectral class Be stars, having repeating photometric and spectroscopic outbursts."
There are three issues here.   First, change 'have identified' to 'identify' (not necessary for me to explain why...).  Second, 'appreciated' --> 'recognised' (appreciated is just the wrong word in context).  Third - a more subtle point: change ', having' --> 'as having'.  This last makes sure that the closing phrase of the sentence properly belongs to the Be stars and not to 'we', the identifiers!

--> Reply: We have made these changes as requested. 

Feel free to have a final read through of your paper to look for any other instances where you might want to sharpen up the precision of the language.

--> Reply: We have done a final read of the paper and made changes as necessary. 

Also note that, in the closing paragraph of 6.4, the word 'Novae' shouldn't be capitalised - i.e. it should be 'novae'.

--> Reply: We have made this change as requested.

I leave it to you to consider the referee's criticism of the point you make at the end of 6.4.  I would, again, recommend some circumspection as the referee is, in my opinion, more likely to be right than you are.  The circumstellar environments of novae and WR stars are certainly different, and the outflow velocities involved are an order of magnitude higher.  Notice that in the case of WR stars, dust formation requires binarity to play a significant role: most WR stars don't make dust in their winds.

--> Reply: Please see the reply to the related comment by the referee below.

Reviewer's Comments:
Reviewer: 1

Comments to the Author
Just some very minor points, which should not really stand in the way of acceptance:
================================================================

I somewhat disagree with the handling of the TESS description. If, as the authors say, this is not relevant, then the paragraph about TESS observations of VES284 on page 6 seems somewhat to explicit, and would not really be needed.

--> Reply: We have reworded and shortened the brief discussion of the TESS data on page 6. 

Explanation of slope in Fig. 2: This still sounds not right to attribute this to reddening: In the upper panel, there is a factor that amounts to a color difference of about one magnitude just across the J-band, while in the H- and K-bands it is almost nothing. I am really not aware of any astrophysical process capable of doing that, it seems much more likely to be instrumental, or otherwise introduced by processing.

--> Reply: We are not sure why the referee thinks that extinction cannot account for this change. When one de-reddens the observed continuum in Fig.2 with the quoted extinction (see Table 1), the continuum slope matches the model displayed in the figure. There could also be some minor contributions to the slope from NIR excess emission in our object. To address this directly, we have now reddened the model spectrum in the figure by the Av reported in Table 1 for NSW 284. As can be seen, the spectral slope match is quite good.

Reply: We are not sure if the statement by the referee that "there are never conditions sufficient satisfied for dust formation" is correct. Dust can form hot environment in dense shocks, e.g. in novae or WR binaries. We have added this to the discussion in this section.

Yes, but  dense shocks do not happen in outflowing viscous disks of classical Be stars: Neither are the outflow velocities nor the densities sufficient to create any conditions suitable for dust formation.

--> Reply: We have slightly re-worded this paragraph, in order to address the concerns raised by the referee and editor about our explanation.
